SplitBFT: Improving Byzantine Fault Tolerance Safety Using Trusted Compartments

Byzantine fault-tolerant agreement (BFT) in a partially synchronous system usually requires 3f + 1 nodes to tolerate f faulty replicas. Due to their high throughput and finality property BFT algorithms build the core of recent permissioned blockchains. As a complex and resource-demanding infrastructure, multiple cloud providers have started offering Blockchain-as-a-Service. This eases the deployment of permissioned blockchains but places the cloud provider in a central controlling position, thereby questioning blockchains' fault tolerance and decentralization properties and their underlying BFT algorithm. This paper presents SplitBFT, a new way to utilize trusted execution technology (TEEs), such as Intel SGX, to harden the safety and confidentiality guarantees of BFT systems thereby strengthening the trust in could-based deployments of permissioned blockchains. Deviating from standard assumptions, SplitBFT acknowledges that code protected by trusted execution may fail. We address this by splitting and isolating the core logic of BFT protocols into multiple compartments resulting in a more resilient architecture. We apply SplitBFT to the traditional practical byzantine fault tolerance algorithm (PBFT) and evaluate it using SGX. Our results show that SplitBFT adds only a reasonable overhead compared to the non-compartmentalized variant.

==> results/Batched/pbft-batched-blockchain.csv <==
1649970600,10,1844674407370955161,10,40,51519,7
1649970631,10,1844674407370955161,10,40,51508,7
1649970661,10,1844674407370955161,10,40,50380,7
1649970692,10,1844674407370955161,10,40,49493,7
1649970722,10,1844674407370955161,10,40,49940,7
1649970756,10,922337203685477580,20,40,97740,7
1649970787,10,922337203685477580,20,40,101395,7
1649970817,10,922337203685477580,20,40,98413,7
1649970848,10,922337203685477580,20,40,100457,7
1649970878,10,922337203685477580,20,40,102904,7
1649970912,10,614891469123651720,30,40,111887,10
1649970942,10,614891469123651720,30,40,111053,10
1649970973,10,614891469123651720,30,40,114718,9
1649971004,10,614891469123651720,30,40,109665,10
1649971034,10,614891469123651720,30,40,103489,11
1649971068,10,368934881474191032,50,40,119762,16
1649971098,10,368934881474191032,50,40,116063,16
1649971129,10,368934881474191032,50,40,123746,15
1649971159,10,368934881474191032,50,40,119270,16
1649971190,10,368934881474191032,50,40,121444,15
1649971224,10,263524915338707880,70,40,114682,23
1649971254,10,263524915338707880,70,40,125525,21
1649971285,10,263524915338707880,70,40,127651,21
1649971315,10,263524915338707880,70,40,124261,22
1649971346,10,263524915338707880,70,40,126259,21
1649971379,10,204963823041217240,90,40,123154,28
1649971410,10,204963823041217240,90,40,123653,28
1649971440,10,204963823041217240,90,40,117224,30
1649971471,10,204963823041217240,90,40,124111,28
1649971502,10,204963823041217240,90,40,123599,28
1649971535,10,184467440737095516,100,40,121633,32
1649971566,10,184467440737095516,100,40,121610,32
1649971596,10,184467440737095516,100,40,121338,32
1649971627,10,184467440737095516,100,40,120281,32
1649971657,10,184467440737095516,100,40,121509,32
1649971691,10,167697673397359560,110,40,122647,35
1649971721,10,167697673397359560,110,40,122902,35
1649971752,10,167697673397359560,110,40,117449,36
1649971783,10,167697673397359560,110,40,121682,35
1649971813,10,167697673397359560,110,40,116762,37
1649971847,10,153722867280912930,120,40,123390,38
1649971877,10,153722867280912930,120,40,121668,38
1649971908,10,153722867280912930,120,40,123789,38
1649971938,10,153722867280912930,120,40,121734,38
1649971969,10,153722867280912930,120,40,117700,40
1649972003,10,141898031336227320,130,40,119067,43
1649972033,10,141898031336227320,130,40,122573,41
1649972064,10,141898031336227320,130,40,119559,43
1649972094,10,141898031336227320,130,40,121364,42
1649972125,10,141898031336227320,130,40,119610,42
1649972158,10,122978293824730344,150,40,118255,50
1649972189,10,122978293824730344,150,40,118567,50
1649972220,10,122978293824730344,150,40,121984,48
1649972250,10,122978293824730344,150,40,117241,50
1649972281,10,122978293824730344,150,40,118537,50


==> results/Batched/pbft-batched-kvs.csv <==
1649965714,15,1844674407370955161,10,40,65918,5
1649965747,15,922337203685477580,20,40,155990,4
1649965781,15,614891469123651720,30,40,198441,5
1649965814,15,368934881474191032,50,40,231370,8
1649965847,15,263524915338707880,70,40,235052,11
1649965880,15,184467440737095516,100,40,234296,16
1649965914,15,122978293824730344,150,40,242436,24
1649965947,15,92233720368547758,200,40,238079,33
1649965979,15,87841638446235960,210,40,232389,35
1649966013,15,83848836698679780,220,40,237714,37
1649966046,15,73786976294838206,250,40,231414,43
1649966448,15,1844674407370955161,10,40,62813,5
1649966479,15,1844674407370955161,10,40,63170,5
1649966509,15,1844674407370955161,10,40,63280,5
1649966540,15,1844674407370955161,10,40,62692,5
1649966570,15,1844674407370955161,10,40,62999,5
1649966604,15,922337203685477580,20,40,154694,4
1649966634,15,922337203685477580,20,40,151560,4
1649966665,15,922337203685477580,20,40,156517,4
1649966695,15,922337203685477580,20,40,151660,4
1649966726,15,922337203685477580,20,40,148576,4
1649966759,15,614891469123651720,30,40,206298,5
1649966790,15,614891469123651720,30,40,199616,5
1649966821,15,614891469123651720,30,40,201943,5
1649966851,15,614891469123651720,30,40,204452,5
1649966882,15,614891469123651720,30,40,204327,5
1649966915,15,368934881474191032,50,40,229333,8
1649966946,15,368934881474191032,50,40,231608,8
1649966976,15,368934881474191032,50,40,232692,8
1649967007,15,368934881474191032,50,40,229765,8
1649967037,15,368934881474191032,50,40,227140,8
1649967070,15,263524915338707880,70,40,239031,11
1649967101,15,263524915338707880,70,40,234732,11
1649967131,15,263524915338707880,70,40,234679,11
1649967162,15,263524915338707880,70,40,237408,11
1649967192,15,263524915338707880,70,40,236409,11
1649967226,15,204963823041217240,90,40,237235,14
1649967256,15,204963823041217240,90,40,230612,15
1649967287,15,204963823041217240,90,40,230703,15
1649967317,15,204963823041217240,90,40,231429,15
1649967348,15,204963823041217240,90,40,235642,14
1649967381,15,184467440737095516,100,40,234662,16
1649967411,15,184467440737095516,100,40,238013,16
1649967442,15,184467440737095516,100,40,236027,16
1649967472,15,184467440737095516,100,40,235832,16
1649967503,15,184467440737095516,100,40,233824,16
1649967536,15,167697673397359560,110,40,226018,18
1649967566,15,167697673397359560,110,40,234076,18
1649967597,15,167697673397359560,110,40,233857,18
1649967628,15,167697673397359560,110,40,235548,18
1649967658,15,167697673397359560,110,40,229588,18
1649967691,15,153722867280912930,120,40,235266,19
1649967722,15,153722867280912930,120,40,232123,20
1649967752,15,153722867280912930,120,40,233242,20
1649967783,15,153722867280912930,120,40,239498,19
1649967813,15,153722867280912930,120,40,240013,19
1649967846,15,141898031336227320,130,40,234412,21
1649967877,15,141898031336227320,130,40,234285,21
1649967907,15,141898031336227320,130,40,239214,21
1649967938,15,141898031336227320,130,40,238535,21
1649967968,15,141898031336227320,130,40,233413,21
1649968001,15,122978293824730344,150,40,238340,24
1649968032,15,122978293824730344,150,40,233249,25
1649968062,15,122978293824730344,150,40,236914,24
1649968093,15,122978293824730344,150,40,239724,24
1649968124,15,122978293824730344,150,40,231582,25


==> results/Batched/splitbft-batched-blockchain.csv <==
1649973553,10,1844674407370955161,10,40,9590,41
1649973583,10,1844674407370955161,10,40,9507,41
1649973614,10,1844674407370955161,10,40,9946,39
1649973644,10,1844674407370955161,10,40,9689,40
1649973675,10,1844674407370955161,10,40,10239,38
1649973709,10,922337203685477580,20,40,24040,32
1649973739,10,922337203685477580,20,40,21504,36
1649973770,10,922337203685477580,20,40,33420,23
1649973800,10,922337203685477580,20,40,29693,26
1649973831,10,922337203685477580,20,40,31784,24
1649973864,10,614891469123651720,30,40,34045,34
1649973895,10,614891469123651720,30,40,35277,33
1649973926,10,614891469123651720,30,40,34434,34
1649973956,10,614891469123651720,30,40,31622,37
1649973987,10,614891469123651720,30,40,34330,34
1649974020,10,368934881474191032,50,40,32602,60
1649974051,10,368934881474191032,50,40,34900,56
1649974082,10,368934881474191032,50,40,34272,57
1649974112,10,368934881474191032,50,40,32871,60
1649974143,10,368934881474191032,50,40,34416,57
1649974176,10,263524915338707880,70,40,33856,81
1649974207,10,263524915338707880,70,40,33001,83
1649974238,10,263524915338707880,70,40,33236,83
1649974268,10,263524915338707880,70,40,32588,84
1649974299,10,263524915338707880,70,40,32978,84
1649974332,10,204963823041217240,90,40,26204,136
1649974363,10,204963823041217240,90,40,32792,108
1649974393,10,204963823041217240,90,40,33890,105
1649974424,10,204963823041217240,90,40,33952,104
1649974455,10,204963823041217240,90,40,32749,106
1649974488,10,184467440737095516,100,40,31661,125
1649974519,10,184467440737095516,100,40,32200,122
1649974549,10,184467440737095516,100,40,33321,118
1649974580,10,184467440737095516,100,40,32048,121
1649974610,10,184467440737095516,100,40,33657,117
1649974644,10,167697673397359560,110,40,29490,147
1649974675,10,167697673397359560,110,40,33030,131
1649974705,10,167697673397359560,110,40,33835,128
1649974736,10,167697673397359560,110,40,34107,127
1649974766,10,167697673397359560,110,40,32574,133
1649974800,10,153722867280912930,120,40,32962,143
1649974831,10,153722867280912930,120,40,33447,141
1649974861,10,153722867280912930,120,40,33077,143
1649974892,10,153722867280912930,120,40,30978,153
1649974922,10,153722867280912930,120,40,34057,139
1649974956,10,141898031336227320,130,40,33206,155
1649974986,10,141898031336227320,130,40,34175,150
1649975017,10,141898031336227320,130,40,33806,152
1649975048,10,141898031336227320,130,40,32289,159
1649975078,10,141898031336227320,130,40,31573,162
1649975112,10,122978293824730344,150,40,27791,213
1649975142,10,122978293824730344,150,40,33575,176
1649975173,10,122978293824730344,150,40,32494,182
1649975204,10,122978293824730344,150,40,32321,183
1649975234,10,122978293824730344,150,40,34316,172


==> results/Batched/splitbft-batched-kvs.csv <==
1649968333,15,1844674407370955161,10,40,9693,40
1649968363,15,1844674407370955161,10,40,9685,40
1649968394,15,1844674407370955161,10,40,9965,39
1649968425,15,1844674407370955161,10,40,10299,38
1649968455,15,1844674407370955161,10,40,9637,40
1649968489,15,922337203685477580,20,40,60076,12
1649968520,15,922337203685477580,20,40,28741,27
1649968550,15,922337203685477580,20,40,30875,25
1649968581,15,922337203685477580,20,40,38490,20
1649968611,15,922337203685477580,20,40,43554,17
1649968645,15,614891469123651720,30,40,140095,8
1649968676,15,614891469123651720,30,40,139090,8
1649968706,15,614891469123651720,30,40,136528,8
1649968737,15,614891469123651720,30,40,141601,7
1649968767,15,614891469123651720,30,40,142391,7
1649968801,15,368934881474191032,50,40,147125,13
1649968831,15,368934881474191032,50,40,145495,13
1649968862,15,368934881474191032,50,40,146811,13
1649968893,15,368934881474191032,50,40,149648,12
1649968923,15,368934881474191032,50,40,145524,13
1649968957,15,263524915338707880,70,40,143833,18
1649968987,15,263524915338707880,70,40,146590,18
1649969018,15,263524915338707880,70,40,144931,18
1649969048,15,263524915338707880,70,40,145677,18
1649969079,15,263524915338707880,70,40,148639,18
1649969113,15,204963823041217240,90,40,154927,22
1649969143,15,204963823041217240,90,40,152610,23
1649969174,15,204963823041217240,90,40,155268,22
1649969204,15,204963823041217240,90,40,151745,23
1649969235,15,204963823041217240,90,40,149589,23
1649969269,15,184467440737095516,100,40,147479,26
1649969299,15,184467440737095516,100,40,158033,24
1649969330,15,184467440737095516,100,40,155705,25
1649969360,15,184467440737095516,100,40,151995,25
1649969391,15,184467440737095516,100,40,148902,26
1649969424,15,167697673397359560,110,40,152293,28
1649969455,15,167697673397359560,110,40,158162,27
1649969486,15,167697673397359560,110,40,143386,30
1649969516,15,167697673397359560,110,40,157045,27
1649969547,15,167697673397359560,110,40,154019,28
1649969580,15,153722867280912930,120,40,149982,31
1649969611,15,153722867280912930,120,40,155037,30
1649969641,15,153722867280912930,120,40,157421,29
1649969672,15,153722867280912930,120,40,149317,31
1649969703,15,153722867280912930,120,40,158415,29
1649969736,15,141898031336227320,130,40,150606,33
1649969767,15,141898031336227320,130,40,158483,32
1649969797,15,141898031336227320,130,40,146698,34
1649969828,15,141898031336227320,130,40,148597,34
1649969859,15,141898031336227320,130,40,145027,35
1649969891,15,122978293824730344,150,40,153150,38
1649969922,15,122978293824730344,150,40,168609,35
1649969953,15,122978293824730344,150,40,153777,38
1649969983,15,122978293824730344,150,40,160655,36
1649970014,15,122978293824730344,150,40,158844,37


==> results/pbft-no-batching-blockchain.csv <==
1647488192,10,1844674407370955161,10,1,3370,2
1647488222,10,1844674407370955161,10,1,2712,3
1647488253,10,1844674407370955161,10,1,2462,3
1647488284,10,1844674407370955161,10,1,2796,3
1647488315,10,1844674407370955161,10,1,2675,3
1647488350,10,614891469123651720,30,1,3772,7
1647488381,10,614891469123651720,30,1,3886,7
1647488411,10,614891469123651720,30,1,3770,7
1647488442,10,614891469123651720,30,1,3719,7
1647488473,10,614891469123651720,30,1,3704,7
1647488508,10,368934881474191032,50,1,3759,12
1647488539,10,368934881474191032,50,1,3752,12
1647488570,10,368934881474191032,50,1,3745,12
1647488601,10,368934881474191032,50,1,3778,12
1647488631,10,368934881474191032,50,1,3847,12
1647488667,10,263524915338707880,70,1,3742,18
1647488698,10,263524915338707880,70,1,3772,18
1647488728,10,263524915338707880,70,1,3733,18
1647488759,10,263524915338707880,70,1,3837,17
1647488790,10,263524915338707880,70,1,3791,17
1647488825,10,204963823041217240,90,1,3940,22
1647488856,10,204963823041217240,90,1,3851,22
1647488887,10,204963823041217240,90,1,3788,23
1647488918,10,204963823041217240,90,1,3718,23
1647488948,10,204963823041217240,90,1,3647,24
1647488984,10,184467440737095516,100,1,3806,25
1647489015,10,184467440737095516,100,1,3800,25
1647489045,10,184467440737095516,100,1,3712,26
1647489076,10,184467440737095516,100,1,3690,26
1647489107,10,184467440737095516,100,1,3699,26
1647489142,10,167697673397359560,110,1,3870,27
1647489173,10,167697673397359560,110,1,3716,29
1647489204,10,167697673397359560,110,1,3688,29
1647489235,10,167697673397359560,110,1,3908,27
1647489265,10,167697673397359560,110,1,3747,28
1647489301,10,153722867280912930,120,1,3692,31
1647489331,10,153722867280912930,120,1,3853,30
1647489362,10,153722867280912930,120,1,3798,31
1647489393,10,153722867280912930,120,1,3720,31
1647489424,10,153722867280912930,120,1,3810,30
1647489459,10,141898031336227320,130,1,3930,32
1647489490,10,141898031336227320,130,1,3771,33
1647489521,10,141898031336227320,130,1,3776,33
1647489552,10,141898031336227320,130,1,3992,32
1647489582,10,141898031336227320,130,1,4006,31
1647489618,10,122978293824730344,150,1,4108,35
1647489648,10,122978293824730344,150,1,4074,36
1647489679,10,122978293824730344,150,1,4108,35
1647489710,10,122978293824730344,150,1,4176,35
1647489741,10,122978293824730344,150,1,4084,36
1647489776,10,92233720368547758,200,1,4151,47
1647489807,10,92233720368547758,200,1,4173,47
1647489838,10,92233720368547758,200,1,4211,46
1647489869,10,92233720368547758,200,1,4187,47
1647489900,10,92233720368547758,200,1,4232,46
1647489935,10,73786976294838206,250,1,4313,57
1647489966,10,73786976294838206,250,1,4097,60
1647489997,10,73786976294838206,250,1,4274,57
1647490028,10,73786976294838206,250,1,4204,58
1647490058,10,73786976294838206,250,1,4055,60
1647490094,10,61489146912365172,300,1,4291,69
1647490125,10,61489146912365172,300,1,4347,68
1647490155,10,61489146912365172,300,1,4331,68
1647490186,10,61489146912365172,300,1,4263,69
1647490217,10,61489146912365172,300,1,4342,68
1647490253,10,52704983067741576,350,1,4276,80
1647490283,10,52704983067741576,350,1,4262,81
1647490314,10,52704983067741576,350,1,4430,78
1647490345,10,52704983067741576,350,1,4413,78
1647490376,10,52704983067741576,350,1,4357,79
1647490412,10,46116860184273879,400,1,4460,88
1647490443,10,46116860184273879,400,1,4412,89
1647490473,10,46116860184273879,400,1,4456,88
1647490504,10,46116860184273879,400,1,4465,88
1647490535,10,46116860184273879,400,1,4401,90


==> results/pbft-no-batching-kvs.csv <==
1647459038,15,1844674407370955161,10,1,3730,2
1647459069,15,1844674407370955161,10,1,2873,2
1647459100,15,1844674407370955161,10,1,3470,2
1647459131,15,1844674407370955161,10,1,2780,3
1647459162,15,1844674407370955161,10,1,2732,3
1647459197,15,614891469123651720,30,1,4189,6
1647459228,15,614891469123651720,30,1,4262,6
1647459259,15,614891469123651720,30,1,4313,6
1647459289,15,614891469123651720,30,1,4220,6
1647459320,15,614891469123651720,30,1,4315,6
1647459355,15,368934881474191032,50,1,4364,10
1647459386,15,368934881474191032,50,1,4397,10
1647459417,15,368934881474191032,50,1,4438,10
1647459448,15,368934881474191032,50,1,4435,10
1647459479,15,368934881474191032,50,1,4441,10
1647459514,15,263524915338707880,70,1,4453,15
1647459545,15,263524915338707880,70,1,4572,14
1647459575,15,263524915338707880,70,1,4521,14
1647459606,15,263524915338707880,70,1,4481,15
1647459637,15,263524915338707880,70,1,4528,14
1647459672,15,204963823041217240,90,1,4622,18
1647459703,15,204963823041217240,90,1,4623,18
1647459734,15,204963823041217240,90,1,4610,19
1647459765,15,204963823041217240,90,1,4566,19
1647459795,15,204963823041217240,90,1,4607,19
1647459831,15,184467440737095516,100,1,4558,21
1647459861,15,184467440737095516,100,1,4698,20
1647459892,15,184467440737095516,100,1,4670,20
1647459923,15,184467440737095516,100,1,4649,20
1647459954,15,184467440737095516,100,1,4649,21
1647459989,15,167697673397359560,110,1,4586,23
1647460020,15,167697673397359560,110,1,4652,23
1647460050,15,167697673397359560,110,1,4661,23
1647460081,15,167697673397359560,110,1,4702,22
1647460112,15,167697673397359560,110,1,4617,23
1647460147,15,153722867280912930,120,1,4615,25
1647460178,15,153722867280912930,120,1,4553,25
1647460209,15,153722867280912930,120,1,4652,25
1647460240,15,153722867280912930,120,1,4663,25
1647460270,15,153722867280912930,120,1,4723,24
1647460305,15,141898031336227320,130,1,4716,27
1647460336,15,141898031336227320,130,1,4701,27
1647460367,15,141898031336227320,130,1,4749,26
1647460398,15,141898031336227320,130,1,4737,26
1647460429,15,141898031336227320,130,1,4694,27
1647460464,15,122978293824730344,150,1,4727,31
1647460495,15,122978293824730344,150,1,4801,30
1647460525,15,122978293824730344,150,1,4787,30
1647460556,15,122978293824730344,150,1,4705,31
1647460587,15,122978293824730344,150,1,4688,31
1647460622,15,92233720368547758,200,1,4929,40
1647460653,15,92233720368547758,200,1,4862,40
1647460684,15,92233720368547758,200,1,4752,41
1647460715,15,92233720368547758,200,1,4834,40
1647460746,15,92233720368547758,200,1,4889,40
1647460781,15,73786976294838206,250,1,4947,49
1647460812,15,73786976294838206,250,1,4933,50
1647460842,15,73786976294838206,250,1,4910,50
1647460873,15,73786976294838206,250,1,4951,49
1647460904,15,73786976294838206,250,1,4834,51
1647460940,15,61489146912365172,300,1,4990,59
1647460971,15,61489146912365172,300,1,4998,59
1647461001,15,61489146912365172,300,1,4991,59
1647461032,15,61489146912365172,300,1,5043,58
1647461063,15,61489146912365172,300,1,4990,59
1647461099,15,52704983067741576,350,1,5043,68
1647461129,15,52704983067741576,350,1,4936,70
1647461160,15,52704983067741576,350,1,4972,69
1647461191,15,52704983067741576,350,1,4870,71
1647461222,15,52704983067741576,350,1,4914,70
1647461257,15,46116860184273879,400,1,5053,78
1647461287,15,46116860184273879,400,1,4957,79
1647461318,15,46116860184273879,400,1,5064,78
1647461349,15,46116860184273879,400,1,5127,77
1647461380,15,46116860184273879,400,1,5182,76


==> results/splitbft-no-batching-blockchain.csv <==
1647485050,10,1844674407370955161,10,1,2110,4
1647485628,10,1844674407370955161,10,1,1745,5
1647485659,10,1844674407370955161,10,1,1813,5
1647485690,10,1844674407370955161,10,1,1736,5
1647485720,10,1844674407370955161,10,1,1807,5
1647485751,10,1844674407370955161,10,1,1736,5
1647485787,10,614891469123651720,30,1,2307,12
1647485818,10,614891469123651720,30,1,1069,12
1647485848,10,614891469123651720,30,1,2016,14
1647485879,10,614891469123651720,30,1,2193,13
1647485910,10,614891469123651720,30,1,2110,13
1647485945,10,368934881474191032,50,1,2147,22
1647485976,10,368934881474191032,50,1,2221,21
1647486007,10,368934881474191032,50,1,1473,20
1647486038,10,368934881474191032,50,1,2327,20
1647486069,10,368934881474191032,50,1,2191,22
1647486104,10,263524915338707880,70,1,2314,29
1647486135,10,263524915338707880,70,1,2348,29
1647486166,10,263524915338707880,70,1,1928,30
1647486197,10,263524915338707880,70,1,2215,31
1647486227,10,263524915338707880,70,1,2140,30
1647486263,10,204963823041217240,90,1,2302,38
1647486294,10,204963823041217240,90,1,1210,37
1647486325,10,204963823041217240,90,1,2239,39
1647486356,10,204963823041217240,90,1,2294,38
1647486386,10,204963823041217240,90,1,1291,40
1647486422,10,184467440737095516,100,1,2376,41
1647486453,10,184467440737095516,100,1,1483,42
1647486483,10,184467440737095516,100,1,2301,42
1647486514,10,184467440737095516,100,1,615,40
1647486545,10,184467440737095516,100,1,2309,42
1647486580,10,167697673397359560,110,1,1443,46
1647486611,10,167697673397359560,110,1,2326,46
1647486642,10,167697673397359560,110,1,2373,45
1647486673,10,167697673397359560,110,1,2244,48
1647486704,10,167697673397359560,110,1,2378,45
1647486739,10,153722867280912930,120,1,2184,54
1647486770,10,153722867280912930,120,1,2211,53
1647486801,10,153722867280912930,120,1,2328,50
1647486832,10,153722867280912930,120,1,2279,52
1647486863,10,153722867280912930,120,1,2355,50
1647486898,10,141898031336227320,130,1,1301,55
1647486929,10,141898031336227320,130,1,2207,58
1647486960,10,141898031336227320,130,1,2188,58
1647486991,10,141898031336227320,130,1,1665,58
1647487021,10,141898031336227320,130,1,2185,58
1647487057,10,122978293824730344,150,1,594,60
1647487088,10,122978293824730344,150,1,2251,65
1647487118,10,122978293824730344,150,1,1958,63
1647487149,10,122978293824730344,150,1,2284,64
1647487180,10,122978293824730344,150,1,2083,71
1647487216,10,92233720368547758,200,1,2320,85
1647487246,10,92233720368547758,200,1,1008,82
1647487277,10,92233720368547758,200,1,1049,88
1647487308,10,92233720368547758,200,1,1231,82
1647487339,10,92233720368547758,200,1,948,84
1647487374,10,73786976294838206,250,1,1665,104
1647487405,10,73786976294838206,250,1,2234,110
1647487436,10,73786976294838206,250,1,716,100
1647487467,10,73786976294838206,250,1,2388,103
1647487498,10,73786976294838206,250,1,1130,101
1647487533,10,61489146912365172,300,1,746,126
1647487564,10,61489146912365172,300,1,1382,125
1647487595,10,61489146912365172,300,1,887,132
1647487626,10,61489146912365172,300,1,2419,122
1647487657,10,61489146912365172,300,1,726,126
1647487692,10,52704983067741576,350,1,514,142
1647487723,10,52704983067741576,350,1,776,144
1647487754,10,52704983067741576,350,1,1039,148
1647487785,10,52704983067741576,350,1,1008,147
1647487816,10,52704983067741576,350,1,1099,147
1647487851,10,46116860184273879,400,1,322,154
1647487882,10,46116860184273879,400,1,1251,168
1647487913,10,46116860184273879,400,1,2311,171
1647487944,10,46116860184273879,400,1,948,158
1647487974,10,46116860184273879,400,1,948,166



==> results/splitbft-no-batching-kvs.csv <==
1647467970,15,1844674407370955161,10,1,2320,3
1647468001,15,1844674407370955161,10,1,2407,3
1647468031,15,1844674407370955161,10,1,2122,4
1647468062,15,1844674407370955161,10,1,2352,3
1647468093,15,1844674407370955161,10,1,2375,3
1647468128,15,614891469123651720,30,1,2720,10
1647468159,15,614891469123651720,30,1,2461,11
1647468190,15,614891469123651720,30,1,2669,10
1647468221,15,614891469123651720,30,1,2620,10
1647468252,15,614891469123651720,30,1,2426,11
1647468287,15,368934881474191032,50,1,2724,17
1647468318,15,368934881474191032,50,1,2626,18
1647468349,15,368934881474191032,50,1,2556,19
1647468380,15,368934881474191032,50,1,2514,19
1647468410,15,368934881474191032,50,1,2434,20
1647468446,15,263524915338707880,70,1,2529,27
1647468477,15,263524915338707880,70,1,2531,27
1647468508,15,263524915338707880,70,1,2557,26
1647468538,15,263524915338707880,70,1,2635,26
1647468569,15,263524915338707880,70,1,2633,26
1647468604,15,204963823041217240,90,1,2705,32
1647468635,15,204963823041217240,90,1,1837,31
1647468666,15,204963823041217240,90,1,2721,32
1647468697,15,204963823041217240,90,1,2663,33
1647468728,15,204963823041217240,90,1,2597,34
1647468763,15,184467440737095516,100,1,2674,36
1647468794,15,184467440737095516,100,1,2687,36
1647468825,15,184467440737095516,100,1,544,35
1647468856,15,184467440737095516,100,1,2758,35
1647468886,15,184467440737095516,100,1,2669,36
1647468922,15,167697673397359560,110,1,490,36
1647468952,15,167697673397359560,110,1,2517,43
1647468983,15,167697673397359560,110,1,2692,40
1647469014,15,167697673397359560,110,1,2843,38
1647469045,15,167697673397359560,110,1,2530,42
1647469080,15,153722867280912930,120,1,2593,45
1647469111,15,153722867280912930,120,1,867,42
1647469142,15,153722867280912930,120,1,1285,43
1647469173,15,153722867280912930,120,1,2627,45
1647469204,15,153722867280912930,120,1,2688,44
1647469239,15,141898031336227320,130,1,2629,48
1647469270,15,141898031336227320,130,1,2706,47
1647469300,15,141898031336227320,130,1,2562,50
1647469331,15,141898031336227320,130,1,2718,47
1647469362,15,141898031336227320,130,1,2567,50
1647469397,15,122978293824730344,150,1,2627,56
1647469428,15,122978293824730344,150,1,2718,54
1647469459,15,122978293824730344,150,1,2747,54
1647469490,15,122978293824730344,150,1,2654,55
1647469521,15,122978293824730344,150,1,2559,58
1647469556,15,92233720368547758,200,1,551,68
1647469587,15,92233720368547758,200,1,2671,74
1647469618,15,92233720368547758,200,1,948,75
1647469649,15,92233720368547758,200,1,2813,70
1647469679,15,92233720368547758,200,1,2637,75
1647469715,15,73786976294838206,250,1,2711,91
1647469746,15,73786976294838206,250,1,2703,91
1647469777,15,73786976294838206,250,1,2636,94
1647469808,15,73786976294838206,250,1,2755,89
1647469838,15,73786976294838206,250,1,645,87
1647469874,15,61489146912365172,300,1,2586,115
1647469905,15,61489146912365172,300,1,2748,108
1647469936,15,61489146912365172,300,1,901,103
1647469966,15,61489146912365172,300,1,2739,108
1647469997,15,61489146912365172,300,1,2646,112
1647470033,15,52704983067741576,350,1,2625,132
1647470063,15,52704983067741576,350,1,2533,137
1647470094,15,52704983067741576,350,1,1325,119
1647470125,15,52704983067741576,350,1,989,119
1647470156,15,52704983067741576,350,1,2685,129
1647470191,15,46116860184273879,400,1,827,140
1647470222,15,46116860184273879,400,1,1042,144
1647470253,15,46116860184273879,400,1,2499,158
1647470284,15,46116860184273879,400,1,1069,138
1647470315,15,46116860184273879,400,1,2396,165


==> results/splitbft-simulation-mode.csv <==
1647502032,15,1844674407370955161,10,1,2680,3
1647502063,15,1844674407370955161,10,1,2684,3
1647502094,15,1844674407370955161,10,1,2732,3
1647502124,15,1844674407370955161,10,1,2841,3
1647502155,15,1844674407370955161,10,1,2802,3
1647502190,15,614891469123651720,30,1,2963,9
1647502221,15,614891469123651720,30,1,3026,9
1647502252,15,614891469123651720,30,1,3013,9
1647502283,15,614891469123651720,30,1,3049,9
1647502314,15,614891469123651720,30,1,3059,9
1647502349,15,368934881474191032,50,1,3034,15
1647502380,15,368934881474191032,50,1,2947,16
1647502426,15,368934881474191032,50,1,3179,15
1647502456,15,368934881474191032,50,1,3207,15
1647502492,15,263524915338707880,70,1,3247,21
1647502522,15,263524915338707880,70,1,3257,20
1647502553,15,263524915338707880,70,1,3140,21
1647502584,15,263524915338707880,70,1,3111,21
1647502615,15,263524915338707880,70,1,3054,22
1647502650,15,204963823041217240,90,1,3092,28
1647502681,15,204963823041217240,90,1,3457,25
1647502712,15,204963823041217240,90,1,3197,27
1647502743,15,204963823041217240,90,1,3219,27
1647502774,15,204963823041217240,90,1,3176,27
1647502809,15,184467440737095516,100,1,3241,30
1647502840,15,184467440737095516,100,1,3081,31
1647502870,15,184467440737095516,100,1,3160,31
1647502901,15,184467440737095516,100,1,2973,33
1647502932,15,184467440737095516,100,1,3196,30
1647502967,15,167697673397359560,110,1,3165,34
1647502998,15,167697673397359560,110,1,3035,35
1647503029,15,167697673397359560,110,1,3189,33
1647503060,15,167697673397359560,110,1,2949,36
1647503090,15,167697673397359560,110,1,3131,34
1647503125,15,153722867280912930,120,1,3138,37
1647503156,15,153722867280912930,120,1,3081,38
1647503187,15,153722867280912930,120,1,3192,37
1647503218,15,153722867280912930,120,1,3118,37
1647503249,15,153722867280912930,120,1,3349,35
1647503284,15,141898031336227320,130,1,3058,41
1647503315,15,141898031336227320,130,1,3299,38
1647503345,15,141898031336227320,130,1,3086,41
1647503376,15,141898031336227320,130,1,3228,39
1647503407,15,141898031336227320,130,1,3225,39
1647503442,15,122978293824730344,150,1,3153,46
1647503473,15,122978293824730344,150,1,3166,46
1647503504,15,122978293824730344,150,1,2834,45
1647503535,15,122978293824730344,150,1,3003,49


==> results/splitbft-single-thread-kvs.csv <==
1647482082,10,1844674407370955161,10,1,658,14
1647482112,10,1844674407370955161,10,1,204,48
1647482143,10,1844674407370955161,10,1,661,14
1647482174,10,1844674407370955161,10,1,660,14
1647482205,10,1844674407370955161,10,1,643,15
1647482240,10,614891469123651720,30,1,699,42
1647482271,10,614891469123651720,30,1,767,38
1647482302,10,614891469123651720,30,1,720,41
1647482333,10,614891469123651720,30,1,770,38
1647482363,10,614891469123651720,30,1,734,40
1647482399,10,368934881474191032,50,1,851,58
1647482430,10,368934881474191032,50,1,875,56
1647482460,10,368934881474191032,50,1,889,55
1647482491,10,368934881474191032,50,1,776,63
1647482522,10,368934881474191032,50,1,871,56
1647482557,10,263524915338707880,70,1,902,76
1647482588,10,263524915338707880,70,1,865,79
1647482619,10,263524915338707880,70,1,851,81
1647482650,10,263524915338707880,70,1,874,79
1647482680,10,263524915338707880,70,1,861,80
1647482716,10,204963823041217240,90,1,943,94
1647482747,10,204963823041217240,90,1,903,98
1647482778,10,204963823041217240,90,1,929,95
1647482808,10,204963823041217240,90,1,917,97
1647482839,10,204963823041217240,90,1,926,95
1647482874,10,184467440737095516,100,1,922,107
1647482905,10,184467440737095516,100,1,930,106
1647482936,10,184467440737095516,100,1,932,106
1647482967,10,184467440737095516,100,1,909,108
1647482998,10,184467440737095516,100,1,922,107
1647483033,10,167697673397359560,110,1,936,115
1647483064,10,167697673397359560,110,1,1001,108
1647483095,10,167697673397359560,110,1,924,118
1647483125,10,167697673397359560,110,1,945,115
1647483156,10,167697673397359560,110,1,954,114
1647483192,10,153722867280912930,120,1,962,123
1647483222,10,153722867280912930,120,1,890,133
1647483253,10,153722867280912930,120,1,945,125
1647483284,10,153722867280912930,120,1,923,128
1647483315,10,153722867280912930,120,1,930,127
1647483350,10,141898031336227320,130,1,899,143
1647483381,10,141898031336227320,130,1,975,131
1647483412,10,141898031336227320,130,1,1046,122
1647483442,10,141898031336227320,130,1,932,137
1647483473,10,141898031336227320,130,1,979,131
1647483600,10,122978293824730344,150,1,1063,134
1647483631,10,122978293824730344,150,1,1005,141
1647483662,10,122978293824730344,150,1,963,148

